Look Back, Draft Ahead: Corrective Prefix Attention for Parallel Speculative Decoding

Parallel speculative decoders propose an entire token block at once, yet one early inconsistency can cause the target to reject its remaining suffix. We introduce Corrective Prefix Attention (CPA), which combines prefix-aware selection with autoregressive supervision to improve these parallel drafts. CPA lets each candidate attend to earlier choices within the block. Fixed candidate shortlists allow all pairwise interactions to be computed before selection, reducing the sequential walk to table lookups, accumulation and lightweight scoring rather than repeated neural evaluations. An auxiliary autoregressive loss trains the shared backbone on clean prefixes without adding an inference pass. Across eight math, code and dialogue benchmarks with Qwen3-4B and Qwen3-8B targets on Ascend NPUs, CPA commits 13--15\% more tokens per verification round than DSpark and 25--26\% more than DFlash. Its mean speedups reach $3.35\times$ and $3.37\times$ under greedy decoding and $2.86\times$ under sampling for both targets. Ablations support both components, while capacity sweeps demonstrate that greater acceptance alone does not guarantee faster decoding. These results motivate correcting parallel proposals with causal information while keeping sequential computation inexpensive.

==> data/derived_summary.json <==
{
  "precision_policy": "Decimal arithmetic; unweighted workload means; derived quantities computed before output rounding; ROUND_HALF_UP. Full-precision log inputs are available only for EAGLE-3. Other workload input strings retain the author-supplied two-decimal precision; computed means are not recovered raw measurements. Independent aggregate-only sensitivity and block-size observations are retained as supplied; repeated reference configurations alias the corresponding main workload mean.",
  "main_means": [
    {
      "EAGLE-3": {
        "speedup": "1.254185183839619289671754129",
        "tau": "2.3317468945846773"
      },
      "DFlash": {
        "speedup": "2.995",
        "tau": "5.6975"
      },
      "DSpark": {
        "speedup": "3.1225",
        "tau": "6.23625"
      },
      "CPA": {
        "speedup": "3.35125",
        "tau": "7.135"
      }
    },
    {
      "EAGLE-3": {
        "speedup": "1.155929218791837220363788417",
        "tau": "2.1932601015198164375"
      },
      "DFlash": {
        "speedup": "2.59",
        "tau": "5.035"
      },
      "DSpark": {
        "speedup": "2.7275",
        "tau": "5.57875"
      },
      "CPA": {
        "speedup": "2.8625",
        "tau": "6.29"
      }
    },
    {
      "EAGLE-3": {
        "speedup": "1.376088072623852712591471108",
        "tau": "2.2409067578306783625"
      },
      "DFlash": {
        "speedup": "3.06625",
        "tau": "5.725"
      },
      "DSpark": {
        "speedup": "3.18875",
        "tau": "6.27375"
      },
      "CPA": {
        "speedup": "3.3725",
        "tau": "7.18875"
      }
    },
    {
      "EAGLE-3": {
        "speedup": "1.211319723804311235175372193",
        "tau": "2.0868877529209967125"
      },
      "DFlash": {
        "speedup": "2.60375",
        "tau": "5.01625"
      },
      "DSpark": {
        "speedup": "2.75125",
        "tau": "5.5725"
      },
      "CPA": {
        "speedup": "2.85875",
        "tau": "6.315"
      }
    }
  ],
  "component_means": {
    "Parallel argmax": {
      "speedup": "3.13",
      "tau": "6.26375"
    },
    "Local only": {
      "speedup": "3.19625",
      "tau": "6.7875"
    },
    "No AR loss": {
      "speedup": "3.28375",
      "tau": "6.925"
    },
    "CPA": {
      "speedup": "3.35125",
      "tau": "7.135"
    }
  },
  "main_relative_gain_percent_ranges": {
    "DFlash_speedup": [
      "9.793566970715314450312049900",
      "11.89482470784641068447412350"
    ],
    "DFlash_tau": [
      "24.92552135054617676266137040",
      "25.89085472215300274109145280"
    ],
    "DSpark_speedup": [
      "3.907314856883234893230349800",
      "7.325860688550840672538030400"
    ],
    "DSpark_tau": [
      "12.74927179027559937261931440",
      "14.58457860131500298864315600"
    ]
  },
  "local_over_parallel_percent": {
    "speedup": "2.116613418530351437699680500",
    "tau": "8.361604470165635601676312100"
  },
  "history_over_local_percent": {
    "speedup": "4.849432929213922565506452900",
    "tau": "5.119705340699815837937384900"
  },
  "AR_over_no_AR_percent": {
    "speedup": "2.055576703464027407689379500",
    "tau": "3.032490974729241877256317700"
  },
  "cost_index": {
    "Parallel argmax": "2.001198083067092651757188498",
    "Local only": "2.123582323034806413766132186",
    "No AR loss": "2.108869432813094784925770841",
    "CPA": "2.129056322267810518463259978"
  }
}


==> data/eagle3_8b_speedup_recalculation.csv <==
model,temperature,benchmark,tokens_per_second,ar_reference_tokens_per_second,speedup_unrounded,speedup_display
Qwen3-8B,0,GSM8K,59.73266100309209,39.63,1.507258667754026999747665910,1.51
Qwen3-8B,0,MATH-500,58.1506743681809,39.63,1.467339751909687105727983851,1.47
Qwen3-8B,0,AIME25,55.8413390486718,39.63,1.409067349196866010598031794,1.41
Qwen3-8B,0,HumanEval,60.3852463587202,39.63,1.523725620961902599041130457,1.52
Qwen3-8B,0,MBPP,52.83187083478597,39.63,1.333128206782386323492303810,1.33
Qwen3-8B,0,LCB,52.29175428275114,39.63,1.319499224899095129952056523,1.32
Qwen3-8B,0,MT-Bench,49.765885477832704,39.63,1.255762944179477769366641433,1.26
Qwen3-8B,0,Alpaca,47.27553117063146,39.63,1.192922815307379762805955085,1.19
Qwen3-8B,0,unweighted_workload_mean,54.534370318083283,39.63,1.376088072623852712591471108,1.38
Qwen3-8B,1,GSM8K,54.255364245497674,39.63,1.369047798271452788291698208,1.37
Qwen3-8B,1,MATH-500,50.57629237984574,39.63,1.276212273021593237446379006,1.28
Qwen3-8B,1,AIME25,46.19642792944868,39.63,1.165693361833173858188241231,1.17
Qwen3-8B,1,HumanEval,53.1160469237436,39.63,1.340298938272611657834973505,1.34
Qwen3-8B,1,MBPP,47.81222976445058,39.63,1.206465550452954327529649256,1.21
Qwen3-8B,1,LCB,43.74045016342539,39.63,1.103720670285778198334595004,1.10
Qwen3-8B,1,MT-Bench,43.92875169448678,39.63,1.108472159840695937421145597,1.11
Qwen3-8B,1,Alpaca,44.41124213402039,39.63,1.120647038456229876356295736,1.12
Qwen3-8B,1,unweighted_workload_mean,48.00460065436485425,39.63,1.211319723804311235175372193,1.21


==> data/reporting_values.json <==
{
  "schema_version": 1,
  "precision_policy": "Decimal arithmetic; unweighted workload means; derived quantities computed before output rounding; ROUND_HALF_UP. Full-precision log inputs are available only for EAGLE-3. Other workload input strings retain the author-supplied two-decimal precision; computed means are not recovered raw measurements. Independent aggregate-only sensitivity and block-size observations are retained as supplied; repeated reference configurations alias the corresponding main workload mean.",
  "benchmark_order": [
    "GSM8K",
    "MATH-500",
    "AIME25",
    "HumanEval",
    "MBPP",
    "LCB",
    "MT-Bench",
    "Alpaca"
  ],
  "main_settings": [
    {
      "model": "Qwen3-4B",
      "temperature": 0,
      "ar_reference_tokens_per_second": "47.83",
      "methods": {
        "EAGLE-3": {
          "workloads": [
            {
              "tokens_per_second": "62.70971582150002",
              "tau": "2.524543150593571"
            },
            {
              "tokens_per_second": "63.29900873253971",
              "tau": "2.4166095776888907"
            },
            {
              "tokens_per_second": "61.96962665610433",
              "tau": "2.3741787556770584"
            },
            {
              "tokens_per_second": "62.10328685712429",
              "tau": "2.396266334785314"
            },
            {
              "tokens_per_second": "57.87244132284617",
              "tau": "2.265901011758272"
            },
            {
              "tokens_per_second": "59.35158261805319",
              "tau": "2.3024579733440493"
            },
            {
              "tokens_per_second": "56.056024024522145",
              "tau": "2.171334706832229"
            },
            {
              "tokens_per_second": "56.53973271170207",
              "tau": "2.202683645998034"
            }
          ],
          "original_reported_mean": {
            "speedup": "1.25",
            "tau": "2.33"
          },
          "source_precision": "original author-supplied full-precision EAGLE-3 evaluation logs"
        },
        "DFlash": {
          "workloads": [
            {
              "speedup": "3.95",
              "tau": "7.76"
            },
            {
              "speedup": "4.27",
              "tau": "7.72"
            },
            {
              "speedup": "3.49",
              "tau": "6.57"
            },
            {
              "speedup": "3.11",
              "tau": "5.91"
            },
            {
              "speedup": "2.77",
              "tau": "5.31"
            },
            {
              "speedup": "3.02",
              "tau": "5.79"
            },
            {
              "speedup": "1.66",
              "tau": "3.33"
            },
            {
              "speedup": "1.69",
              "tau": "3.19"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.00",
            "tau": "5.70"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "DSpark": {
          "workloads": [
            {
              "speedup": "4.04",
              "tau": "8.28"
            },
            {
              "speedup": "4.34",
              "tau": "8.19"
            },
            {
              "speedup": "3.67",
              "tau": "7.20"
            },
            {
              "speedup": "3.31",
              "tau": "6.58"
            },
            {
              "speedup": "3.00",
              "tau": "6.02"
            },
            {
              "speedup": "3.09",
              "tau": "6.18"
            },
            {
              "speedup": "1.76",
              "tau": "3.78"
            },
            {
              "speedup": "1.77",
              "tau": "3.66"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.12",
            "tau": "6.24"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "CPA": {
          "workloads": [
            {
              "speedup": "4.38",
              "tau": "9.85"
            },
            {
              "speedup": "4.68",
              "tau": "9.62"
            },
            {
              "speedup": "3.99",
              "tau": "8.05"
            },
            {
              "speedup": "3.49",
              "tau": "7.17"
            },
            {
              "speedup": "3.12",
              "tau": "6.61"
            },
            {
              "speedup": "3.29",
              "tau": "6.71"
            },
            {
              "speedup": "1.98",
              "tau": "5.12"
            },
            {
              "speedup": "1.88",
              "tau": "3.95"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.35",
            "tau": "7.13"
          },
          "source_precision": "author-reported workload values, two decimal places"
        }
      }
    },
    {
      "model": "Qwen3-4B",
      "temperature": 1,
      "ar_reference_tokens_per_second": "47.83",
      "methods": {
        "EAGLE-3": {
          "workloads": [
            {
              "tokens_per_second": "60.9446549843422",
              "tau": "2.455959898444112"
            },
            {
              "tokens_per_second": "56.87580775520422",
              "tau": "2.2331091023754466"
            },
            {
              "tokens_per_second": "52.806860819659",
              "tau": "2.0699444710035673"
            },
            {
              "tokens_per_second": "59.171915860829024",
              "tau": "2.353579851377208"
            },
            {
              "tokens_per_second": "55.27561172995274",
              "tau": "2.2113460663938156"
            },
            {
              "tokens_per_second": "51.57703283686081",
              "tau": "2.039405028122247"
            },
            {
              "tokens_per_second": "52.1916222377599",
              "tau": "2.062588671832369"
            },
            {
              "tokens_per_second": "53.4612500539007",
              "tau": "2.120147722609766"
            }
          ],
          "original_reported_mean": {
            "speedup": "1.16",
            "tau": "2.19"
          },
          "source_precision": "original author-supplied full-precision EAGLE-3 evaluation logs"
        },
        "DFlash": {
          "workloads": [
            {
              "speedup": "3.54",
              "tau": "7.02"
            },
            {
              "speedup": "3.67",
              "tau": "6.84"
            },
            {
              "speedup": "2.41",
              "tau": "4.85"
            },
            {
              "speedup": "2.79",
              "tau": "5.35"
            },
            {
              "speedup": "2.46",
              "tau": "4.81"
            },
            {
              "speedup": "2.88",
              "tau": "5.47"
            },
            {
              "speedup": "1.45",
              "tau": "3.02"
            },
            {
              "speedup": "1.52",
              "tau": "2.92"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.59",
            "tau": "5.04"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "DSpark": {
          "workloads": [
            {
              "speedup": "3.68",
              "tau": "7.65"
            },
            {
              "speedup": "3.76",
              "tau": "7.28"
            },
            {
              "speedup": "2.74",
              "tau": "5.61"
            },
            {
              "speedup": "2.96",
              "tau": "6.07"
            },
            {
              "speedup": "2.66",
              "tau": "5.42"
            },
            {
              "speedup": "2.85",
              "tau": "5.76"
            },
            {
              "speedup": "1.57",
              "tau": "3.46"
            },
            {
              "speedup": "1.60",
              "tau": "3.38"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.73",
            "tau": "5.58"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "CPA": {
          "workloads": [
            {
              "speedup": "3.79",
              "tau": "8.74"
            },
            {
              "speedup": "4.04",
              "tau": "8.60"
            },
            {
              "speedup": "2.91",
              "tau": "6.22"
            },
            {
              "speedup": "3.14",
              "tau": "6.58"
            },
            {
              "speedup": "2.60",
              "tau": "5.73"
            },
            {
              "speedup": "3.07",
              "tau": "6.36"
            },
            {
              "speedup": "1.65",
              "tau": "4.41"
            },
            {
              "speedup": "1.70",
              "tau": "3.68"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.86",
            "tau": "6.29"
          },
          "source_precision": "author-reported workload values, two decimal places"
        }
      }
    },
    {
      "model": "Qwen3-8B",
      "temperature": 0,
      "ar_reference_tokens_per_second": "39.63",
      "methods": {
        "EAGLE-3": {
          "workloads": [
            {
              "tokens_per_second": "59.73266100309209",
              "tau": "2.471516038865966"
            },
            {
              "tokens_per_second": "58.1506743681809",
              "tau": "2.3744525207343212"
            },
            {
              "tokens_per_second": "55.8413390486718",
              "tau": "2.2783402990219312"
            },
            {
              "tokens_per_second": "60.3852463587202",
              "tau": "2.4785435630689205"
            },
            {
              "tokens_per_second": "52.83187083478597",
              "tau": "2.1794554455445545"
            },
            {
              "tokens_per_second": "52.29175428275114",
              "tau": "2.1414484587338416"
            },
            {
              "tokens_per_second": "49.765885477832704",
              "tau": "2.0480529341577176"
            },
            {
              "tokens_per_second": "47.27553117063146",
              "tau": "1.9554448025181743"
            }
          ],
          "original_reported_mean": {
            "speedup": "1.38",
            "tau": "2.24"
          },
          "source_precision": "original author-supplied full-precision EAGLE-3 evaluation logs"
        },
        "DFlash": {
          "workloads": [
            {
              "speedup": "4.25",
              "tau": "7.93"
            },
            {
              "speedup": "4.28",
              "tau": "7.59"
            },
            {
              "speedup": "3.31",
              "tau": "6.38"
            },
            {
              "speedup": "3.37",
              "tau": "6.14"
            },
            {
              "speedup": "2.69",
              "tau": "5.24"
            },
            {
              "speedup": "3.24",
              "tau": "6.02"
            },
            {
              "speedup": "1.79",
              "tau": "3.41"
            },
            {
              "speedup": "1.60",
              "tau": "3.09"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.07",
            "tau": "5.72"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "DSpark": {
          "workloads": [
            {
              "speedup": "4.09",
              "tau": "8.14"
            },
            {
              "speedup": "4.68",
              "tau": "8.47"
            },
            {
              "speedup": "3.57",
              "tau": "7.03"
            },
            {
              "speedup": "3.45",
              "tau": "6.72"
            },
            {
              "speedup": "3.05",
              "tau": "6.27"
            },
            {
              "speedup": "3.06",
              "tau": "6.03"
            },
            {
              "speedup": "1.76",
              "tau": "3.66"
            },
            {
              "speedup": "1.85",
              "tau": "3.87"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.19",
            "tau": "6.27"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "CPA": {
          "workloads": [
            {
              "speedup": "4.27",
              "tau": "9.51"
            },
            {
              "speedup": "5.03",
              "tau": "9.97"
            },
            {
              "speedup": "3.74",
              "tau": "7.82"
            },
            {
              "speedup": "3.72",
              "tau": "7.48"
            },
            {
              "speedup": "2.84",
              "tau": "6.35"
            },
            {
              "speedup": "3.48",
              "tau": "7.03"
            },
            {
              "speedup": "2.01",
              "tau": "5.27"
            },
            {
              "speedup": "1.89",
              "tau": "4.08"
            }
          ],
          "original_reported_mean": {
            "speedup": "3.37",
            "tau": "7.19"
          },
          "source_precision": "author-reported workload values, two decimal places"
        }
      }
    },
    {
      "model": "Qwen3-8B",
      "temperature": 1,
      "ar_reference_tokens_per_second": "39.63",
      "methods": {
        "EAGLE-3": {
          "workloads": [
            {
              "tokens_per_second": "54.255364245497674",
              "tau": "2.384138401438581"
            },
            {
              "tokens_per_second": "50.57629237984574",
              "tau": "2.1904427829782116"
            },
            {
              "tokens_per_second": "46.19642792944868",
              "tau": "2.000964580600355"
            },
            {
              "tokens_per_second": "53.1160469237436",
              "tau": "2.3135548122244183"
            },
            {
              "tokens_per_second": "47.81222976445058",
              "tau": "2.0967347138591084"
            },
            {
              "tokens_per_second": "43.74045016342539",
              "tau": "1.9022761690606214"
            },
            {
              "tokens_per_second": "43.92875169448678",
              "tau": "1.911045845985365"
            },
            {
              "tokens_per_second": "44.41124213402039",
              "tau": "1.895944717221313"
            }
          ],
          "original_reported_mean": {
            "speedup": "1.21",
            "tau": "2.09"
          },
          "source_precision": "original author-supplied full-precision EAGLE-3 evaluation logs"
        },
        "DFlash": {
          "workloads": [
            {
              "speedup": "3.86",
              "tau": "7.31"
            },
            {
              "speedup": "3.61",
              "tau": "6.55"
            },
            {
              "speedup": "2.24",
              "tau": "4.66"
            },
            {
              "speedup": "2.86",
              "tau": "5.42"
            },
            {
              "speedup": "2.29",
              "tau": "4.61"
            },
            {
              "speedup": "2.97",
              "tau": "5.63"
            },
            {
              "speedup": "1.55",
              "tau": "3.08"
            },
            {
              "speedup": "1.45",
              "tau": "2.87"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.60",
            "tau": "5.02"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "DSpark": {
          "workloads": [
            {
              "speedup": "3.69",
              "tau": "7.48"
            },
            {
              "speedup": "4.07",
              "tau": "7.59"
            },
            {
              "speedup": "2.54",
              "tau": "5.29"
            },
            {
              "speedup": "3.09",
              "tau": "6.18"
            },
            {
              "speedup": "2.60",
              "tau": "5.53"
            },
            {
              "speedup": "2.86",
              "tau": "5.69"
            },
            {
              "speedup": "1.56",
              "tau": "3.39"
            },
            {
              "speedup": "1.60",
              "tau": "3.43"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.75",
            "tau": "5.57"
          },
          "source_precision": "author-reported workload values, two decimal places"
        },
        "CPA": {
          "workloads": [
            {
              "speedup": "3.69",
              "tau": "8.47"
            },
            {
              "speedup": "4.34",
              "tau": "8.83"
            },
            {
              "speedup": "2.69",
              "tau": "6.01"
            },
            {
              "speedup": "3.26",
              "tau": "6.79"
            },
            {
              "speedup": "2.42",
              "tau": "5.66"
            },
            {
              "speedup": "3.14",
              "tau": "6.46"
            },
            {
              "speedup": "1.66",
              "tau": "4.57"
            },
            {
              "speedup": "1.67",
              "tau": "3.73"
            }
          ],
          "original_reported_mean": {
            "speedup": "2.86",
            "tau": "6.32"
          },
          "source_precision": "author-reported workload values, two decimal places"
        }
      }
    }
  ],
  "component_ablations": {
    "Parallel argmax": {
      "workloads": [
        {
          "speedup": "4.07",
          "tau": "8.64"
        },
        {
          "speedup": "4.44",
          "tau": "8.69"
        },
        {
          "speedup": "3.69",
          "tau": "6.98"
        },
        {
          "speedup": "3.33",
          "tau": "6.48"
        },
        {
          "speedup": "2.85",
          "tau": "5.73"
        },
        {
          "speedup": "3.29",
          "tau": "6.31"
        },
        {
          "speedup": "1.59",
          "tau": "3.80"
        },
        {
          "speedup": "1.78",
          "tau": "3.48"
        }
      ],
      "original_reported_mean": {
        "speedup": "3.13",
        "tau": "6.26"
      },
      "source_precision": "author-reported workload values, two decimal places"
    },
    "Local only": {
      "workloads": [
        {
          "speedup": "4.11",
          "tau": "9.24"
        },
        {
          "speedup": "4.49",
          "tau": "9.22"
        },
        {
          "speedup": "3.77",
          "tau": "7.60"
        },
        {
          "speedup": "3.40",
          "tau": "6.98"
        },
        {
          "speedup": "3.00",
          "tau": "6.36"
        },
        {
          "speedup": "3.23",
          "tau": "6.58"
        },
        {
          "speedup": "1.73",
          "tau": "4.46"
        },
        {
          "speedup": "1.84",
          "tau": "3.86"
        }
      ],
      "original_reported_mean": {
        "speedup": "3.19",
        "tau": "6.79"
      },
      "source_precision": "author-reported workload values, two decimal places"
    },
    "No AR loss": {
      "workloads": [
        {
          "speedup": "4.29",
          "tau": "9.56"
        },
        {
          "speedup": "4.58",
          "tau": "9.33"
        },
        {
          "speedup": "3.90",
          "tau": "7.81"
        },
        {
          "speedup": "3.43",
          "tau": "6.94"
        },
        {
          "speedup": "3.08",
          "tau": "6.44"
        },
        {
          "speedup": "3.24",
          "tau": "6.50"
        },
        {
          "speedup": "1.91",
          "tau": "4.97"
        },
        {
          "speedup": "1.84",
          "tau": "3.85"
        }
      ],
      "original_reported_mean": {
        "speedup": "3.28",
        "tau": "6.93"
      },
      "source_precision": "author-reported workload values, two decimal places"
    },
    "CPA": {
      "workloads": [
        {
          "speedup": "4.38",
          "tau": "9.85"
        },
        {
          "speedup": "4.68",
          "tau": "9.62"
        },
        {
          "speedup": "3.99",
          "tau": "8.05"
        },
        {
          "speedup": "3.49",
          "tau": "7.17"
        },
        {
          "speedup": "3.12",
          "tau": "6.61"
        },
        {
          "speedup": "3.29",
          "tau": "6.71"
        },
        {
          "speedup": "1.98",
          "tau": "5.12"
        },
        {
          "speedup": "1.88",
          "tau": "3.95"
        }
      ],
      "original_reported_mean": {
        "speedup": "3.35",
        "tau": "7.13"
      },
      "source_precision": "author-reported workload values, two decimal places"
    }
  },
  "sensitivity_aggregate_only": {
    "alpha": {
      "0.125": [
        "3.09",
        "6.58"
      ],
      "0.250": [
        "3.20",
        "6.88"
      ],
      "1.000": [
        "3.30",
        "7.03"
      ]
    },
    "ar_weight": {
      "0.1": [
        "3.34",
        "7.09"
      ],
      "0.4": [
        "3.35",
        "7.11"
      ]
    },
    "layers": {
      "2": [
        "3.34",
        "7.22"
      ]
    },
    "shortlist": {
      "8": [
        "3.19",
        "6.98"
      ],
      "32": [
        "3.26",
        "7.19"
      ]
    },
    "rank": {
      "128": [
        "3.19",
        "6.88"
      ],
      "512": [
        "3.26",
        "7.31"
      ]
    }
  },
  "block_size_aggregate_only": {
    "8": {
      "DFlash": [
        "2.37",
        "4.332"
      ],
      "DSpark": [
        "2.58",
        "5.019"
      ],
      "CPA": [
        "2.61",
        "5.247"
      ]
    },
    "32": {
      "DFlash": [
        "1.69",
        "4.871"
      ],
      "DSpark": [
        "1.85",
        "5.605"
      ],
      "CPA": [
        "1.92",
        "6.182"
      ]
    }
  },
  "layer_configuration_scope": "The author confirms that the two-layer observation (speedup 3.34, tau 7.22) used local_prefix_v2 with two independently parameterized stacked cross-attention blocks. Its comparison against the compiled one-layer reference varies architecture/execution path as well as depth. compiled_prefix_v3 has one history layer regardless of a layer field set to two."
}

